A Pseudopolynomial Algorithm for Alexandrov's Theorem

Alexandrov's Theorem states that every metric with the global topology and local geometry required of a convex polyhedron is in fact the intrinsic metric of a unique convex polyhedron. Recent work by Bobenko and Izmestiev describes a differential equation whose solution leads to the polyhedron corresponding to a given metric. We describe an algorithm based on this differential equation to compute the polyhedron to arbitrary precision given the metric, and prove a pseudopolynomial bound on its running time. Along the way, we develop pseudopolynomial algorithms for computing shortest paths and weighted Delaunay triangulations on a polyhedral surface, even when the surface edges are not shortest paths.

==> references.txt <==
@Book{Alexandrov,
Author = "A. D. Alexandrov",
Title = "Convex Polyhedra",
Publisher = "Springer-Verlag, Berlin",
Year = 2005,
note = {Translation of 1950 Russian original.}
}

@Article{Alexandrov-1937,
  AUTHOR        = {A. D. Alexandrov},
  TITLE         = {Existence of a convex polyhedron and of a convex
                   surface with a given metric ({R}ussian, {E}nglish summary)},
  JOURNAL       = {Matematicheskii Sbornik (Recueil Math\'ematique)\rm, New Series},
  VOLUME        = {11(53)},
  NUMBER        = {1--2},
  PAGES         = {15--65},
  YEAR          = 1942,
  url           = {http://mi.mathnet.ru/eng/msb6131}
}

@Article{BI,
Author = "Alexander I. Bobenko and Ivan Izmestiev",
Title = "Alexandrov's theorem, weighted {Delaunay} triangulations, and mixed volumes",
Journal = "Annales de l'Institut Fourier",
Volume = 58,
Number = 2,
Pages = {447--505},
URL = {http://arxiv.org/abs/math.DG/0609447},
eprint = {arXiv:math.DG/0609447},
Year = 2008
}

@Misc{implementation,
Author = "Stefan Sechelmann",
Title = "Alexandrov Polyhedron Editor",
URL = {http://www.math.tu-berlin.de/geometrie/ps/software.shtml#AlexandrovPolyhedron},
eprint = {http://www.math.tu-berlin.de/geometrie/ps/software.shtml\#AlexandrovPolyhedron},
Year = 2006,
}

@Article{Cauchy,
author = {A. L. Cauchy},
title = {Sur les polygones et les poly\`edres, seconde m\'emoire},
journal = {J. \'Ecole Polytechnique},
volume = {XVIe Cahier, Tome IX},
pages = {113-148},
year = 1813,
note = {In OEuvres Compl\`etes, IIe S\`erie, volume 1, pages 26--38, Paris, 1905.}
}

@Book{Steinitz-Rademacher-1976,
  AUTHOR        = {Ernst Steinitz and Hans Rademacher},
  TITLE         = {{Vorlesungen \"uber die Theorie der Polyeder}},
  PUBLISHER     = {Springer-Verlag},
  YEAR          = 1934,
  ADDRESS       = {Berlin},
  NOTE          = {Reprinted 1976.},
  info          = {Full title, according to UW library: Vorlesungen \"uber die
                   Theorie der Polyeder : unter Einschluss der Elemente der
                   Topologie / von Ernst Steinitz ; aus dem Nachlass
                   herausgegeben und erg\"anzt von Hans Rademacher. This
                   translates very roughly to Lectures on the theory of the
                   polyhedra: under inclusion of the items of the topology / by
                   Ernst Steinitz; from the deduction given change and
                   completes from Hans Rademacher.},
  review        = {The original Steinitz's theorem. Also apparently corrects
                   the proof of the key lemma in Cauchy's rigidity theorem
                   \cite{Cauchy-1813}, according to
                   \cite{Cromwell-1997-Cauchy}.}
}

@TechReport{Mou85,
Author = "David M. Mount",
Title = "Voronoi Diagrams on the Surface of a Polyhedron",
Institution = "Department of Computer Science, University of Maryland",
Year = "1985",
Number = "1496",
}

@Article{MMP,
Author = "Joseph S. B. Mitchell and David M. Mount and Christos H. Papadimitriou",
Title = "The discrete geodesic problem",
Journal = "SIAM Journal on Computing",
Volume = 16,
Pages = "647--668",
Year = 1987
}

@Misc{Glickenstein,
  author = {David Glickenstein},
  title = {Geometric triangulations and discrete {L}aplacians on manifolds},
  url = {http://arXiv.org/abs/math/0508188v1},
  year = {2005},
  eprint = {arXiv:math/0508188v1},
}

@Article{Indermitte+,
author = {C. Indermitte and Th.M. Liebling and M. Troyanov and
                  H. Cl\'emen\c{c}on},
title = {Voronoi diagrams on piecewise flat surfaces and an
                  application to biological growth},
journal = {Theoretical Computer Science},
volume = 263,
pages = {263--274},
year = 2001,
}

@Article{Rivin,
author = {Igor Rivin},
title = {Euclidean structures on simplicial surfaces and hypervolic
                  volume},
journal = {Annals of Mathematics},
series = 2,
volume = 139,
pages = {553--580},
year = 1994,
}

@InProceedings{Sabitov96a,
Author = "I. Kh. Sabitov",
Title = "The volume of a polyhedron as a function of its metric and algorithmical solution of the main problems in the metric theory of polyhedra",
BookTitle = "Abstracts from the International School-Seminar Devoted to the N. V. Efimov's Memory",
Pages = "64--65",
address = "Rostov University",
Year = "1996"
}

@Article{Sabitov96b,
Author = "I. Kh. Sabitov",
Title = "The volume of a polyhedron as a function of its metric",
journal = {Fundamental{\cprime}naya i Prikladnaya Matematika},
sJournal = "Fundam. Prikl. Mat.",
Volume = 2,
Number = 4,
Pages = "1235-1246",
Year = 1996
}

@Article{Sabitov98,
Author = "I. Kh. Sabitov",
Title = "The Volume as a Metric Invariant of Polyhedra",
Journal = "Discrete \& Computational Geometry",
Volume = 20,
NUMBER = 4,
Pages = "405-425",
MONTH = {December},
Year = 1998,
doi = {10.1007/PL00009393}
}

@Article{Sabitov02,
    AUTHOR = {Sabitov, I. Kh.},
     TITLE = {Algorithmic solution of the problem of the isometric
              realization of two-dimensional polyhedral metrics},
  sJOURNAL = {Izv. Ross. Akad. Nauk Ser. Mat.},
   JOURNAL = {Izvestiya Rossi{\u\i} skaya Akademiya Nauk,
              Seriya Matematicheskaya},
    VOLUME = {66},
      YEAR = {2002},
    NUMBER = {2},
     PAGES = {159--172},
      ISSN = {0373-2436},
   MRCLASS = {52B11 (52B55)},
  MRNUMBER = {MR1918847 (2003b:52005)},
       DOI = {10.1070/IM2002v066n02ABEH000382},
       URL = {http://dx.doi.org/10.1070/IM2002v066n02ABEH000382},
  abstract = {
    Summary (translated from the Russian): ``We present an algorithm for finding all the metric characteristics of polyhedra in general position with given combinatorial structure, namely, volumes, dihedral angles and diagonals, from the length of their edges, and thus the possibility of developing a new direction for geometric investigations that can, in analogy with the well-known term `solution of triangles', be called a `solution of polyhedra'.''
  }
}

@Book{GFALOP,
Author = "Erik D. Demaine and Joseph O'Rourke",
Title = "Geometric Folding Algorithms",
Publisher = "Cambridge University Press, Cambridge",
Year = 2007
}

@Article{FP,
Author = "Maksym Fedorchuk and Igor Pak",
Title = "Rigidity and polynomial invariants of convex polytopes",
Journal = "Duke Mathematical Journal",
Volume = 129,
Pages = "371-404",
Year = 2005
}

@Article{DDLO,
Author = "Erik D. Demaine and Martin L. Demaine and Anna Lubiw and Joseph O'Rourke",
Title = "Enumerating foldings and unfoldings between polygons and polytopes",
Journal = "Graphs and Combinatorics",
Volume = 18,
number = 1,
Pages = "93--104",
Year = "2002"
}

@TechReport{LO,
Author = "Anna Lubiw and Joseph O'Rourke",
Title = "When can a polygon fold to a polytope?",
Institution = "Department of Computer Science, Smith College",
Year = "1996",
Number = "048",
Note = "Presented at {\sl Am. Math. Soc.} Conf., 5 October 1996."
}

@Book{sage,
Author = "William Stein",
Title = "Sage: {Open} {Source} {Mathematical} {Software} (version 2.10.1)",
Publisher = "The Sage Group",
Year = "2008",
URI = "http://www.sagemath.org",
Note = "http://www.sagemath.org",
}

@Article{Volkov-Podgornova-1971,
  AUTHOR = {Y. A. Volkov and E. G. Podgornova},
  TITLE = {Existence of a convex polyhedron with prescribed development (in {R}ussian)},
  JOURNAL = {Ta{\v s}kentski{\u\i} Gosudarstvenny{\u\i} Pedagogi{\v c}eski{\u\i} Institut im.\ Nizami. U{\v c}enye Zapiski},
  sjournal = {Ta{\v s}kent. Gos. Ped. Inst. U{\v c}en. Zap.},
  VOLUME = 85,
  PAGES = {3--54},
  YEAR = {1971},
  NOTE = {See also Volkov's Ph.D. thesis, 1955.}
}

% \bibitem[FP05]{FP}M.~Fedorchuk and I.~Pak,  Rigidity and polynomial
%   invariants of convex polytopes, {\sl Duke Math. J.}, 129:371--404,
%   2005.

% \bibitem[DO07]{GFALOP}...
%   Pages 354--357.

